Sparse Graph Reconstruction and Seriation for Large-Scale Image Stacks

We study recovering a 1D order from a noisy, locally sampled pairwise comparison matrix under a tight query budget. We recast the task as reconstructing a sparse, noisy line graph and present, to our knowledge, the first method that provably builds a sparse graph containing all edges needed for exact seriation using only O(N(log N + K)) oracle queries, which is near-linear in N for fixed window K. The approach is parallelizable and supports both binary and bounded-noise distance oracles. Our five-stage pipeline consists of: (i) a random-hook Boruvka step to connect components via short-range edges in O(N log N) queries; (ii) iterative condensation to bound graph diameter; (iii) a double-sweep BFS to obtain a provisional global order; (iv) fixed-window densification around that order; and (v) a greedy SuperChain that assembles the final permutation. Under a simple top-1 margin and bounded relative noise we prove exact recovery; empirically, SuperChain still succeeds when only about 2N/3 of true adjacencies are present. On wafer-scale serial-section EM, our method outperforms spectral, MST, and TSP baselines with far fewer comparisons, and is applicable to other locally structured sequencing tasks such as temporal snapshot ordering, archaeological seriation, and playlist/tour construction.

==> INSTRUCTIONS_CN.txt <==
================================
arXiv 提交包使用说明（中文）
================================

重要提示：arXiv 不接受 .bib 文件！
您必须将参考文献编译成 .bbl 文件并嵌入到 .tex 文件中。

步骤 1：编译文档
-----------------
在命令行运行以下命令：

  pdflatex arxiv_main.tex
  bibtex arxiv_main
  pdflatex arxiv_main.tex
  pdflatex arxiv_main.tex

这会生成 arxiv_main.bbl 文件。

步骤 2：查看 .bbl 文件
-----------------------
打开 arxiv_main.bbl 文件，它的内容应该类似：

  \begin{thebibliography}{99}
  \bibitem{...}
  ...
  \end{thebibliography}

步骤 3：修改 arxiv_main.tex
-----------------------------
在 arxiv_main.tex 文件中，找到文件末尾的这几行：

  {
      \small
      \bibliographystyle{ieeenat_fullname}
      \bibliography{main}
  }

将它们替换为：

  {
      \small
      \begin{thebibliography}{99}
      [在这里粘贴 arxiv_main.bbl 的完整内容]
      \end{thebibliography}
  }

步骤 4：最后编译验证
--------------------
再次编译确保没有错误：

  pdflatex arxiv_main.tex
  pdflatex arxiv_main.tex

步骤 5：创建提交 zip 文件
--------------------------
创建包含以下文件的 zip：

必需文件：
  - arxiv_main.tex (已修改，包含 .bbl 内容)
  - cvpr.sty
  - 所有 .pdf 和 .png 图片文件

不要包含：
  - main.bib (arXiv 不接受)
  - ieeenat_fullname.bst (不再需要)
  - arxiv_main.aux, .log, .bbl 等辅助文件

步骤 6：上传到 arXiv
--------------------
1. 访问 https://arxiv.org/submit
2. 上传创建的 zip 文件
3. arXiv 会自动编译您的文档
4. 如果有错误，检查 arXiv 的编译日志并修正

常见问题：
---------
Q: 为什么不能直接提交 .bib 文件？
A: arXiv 的安全策略不允许 BibTeX 编译。必须提供已编译的参考文献。

Q: 编译时提示找不到图片？
A: 确保所有图片路径不包含 "sec/" 或其他子目录前缀。

Q: 编译时有 citation undefined 警告？
A: 正常的。在嵌入 .bbl 内容后这些警告会消失。

需要帮助？
----------
检查 arXiv 的官方文档：https://info.arxiv.org/help/submit_tex.html


==> INSTRUCTIONS_EN.txt <==
================================
arXiv Submission Package Instructions (English)
================================

IMPORTANT: arXiv does NOT accept .bib files!
You must compile the bibliography into a .bbl file and embed it in your .tex file.

Step 1: Compile the Document
-----------------------------
Run these commands in your terminal:

  pdflatex arxiv_main.tex
  bibtex arxiv_main
  pdflatex arxiv_main.tex
  pdflatex arxiv_main.tex

This will generate the arxiv_main.bbl file.

Step 2: View the .bbl File
---------------------------
Open arxiv_main.bbl. It should contain something like:

  \begin{thebibliography}{99}
  \bibitem{...}
  ...
  \end{thebibliography}

Step 3: Modify arxiv_main.tex
------------------------------
In arxiv_main.tex, find these lines near the end:

  {
      \small
      \bibliographystyle{ieeenat_fullname}
      \bibliography{main}
  }

Replace them with:

  {
      \small
      \begin{thebibliography}{99}
      [paste the complete content from arxiv_main.bbl here]
      \end{thebibliography}
  }

Step 4: Final Compilation Check
--------------------------------
Compile again to verify no errors:

  pdflatex arxiv_main.tex
  pdflatex arxiv_main.tex

Step 5: Create Submission Zip
------------------------------
Create a zip file containing:

Required files:
  - arxiv_main.tex (modified, with .bbl content embedded)
  - cvpr.sty
  - All .pdf and .png figure files

Do NOT include:
  - main.bib (arXiv won't accept it)
  - ieeenat_fullname.bst (no longer needed)
  - arxiv_main.aux, .log, .bbl and other auxiliary files

Step 6: Upload to arXiv
------------------------
1. Go to https://arxiv.org/submit
2. Upload your zip file
3. arXiv will automatically compile your document
4. If there are errors, check arXiv's compilation log and fix them

Common Issues:
--------------
Q: Why can't I submit the .bib file directly?
A: arXiv's security policy doesn't allow BibTeX compilation. You must provide compiled bibliography.

Q: Compilation says figures not found?
A: Make sure all image paths don't include "sec/" or other subdirectory prefixes.

Q: Getting "citation undefined" warnings?
A: Normal. These will disappear after you embed the .bbl content.

Need Help?
----------
Check arXiv's official documentation: https://info.arxiv.org/help/submit_tex.html


==> README_ARXIV.txt <==
arXiv Submission Package
========================

IMPORTANT: Before submitting to arXiv, you MUST:

1. Compile the document to generate the .bbl file:
   pdflatex arxiv_main.tex
   bibtex arxiv_main
   pdflatex arxiv_main.tex
   pdflatex arxiv_main.tex

2. Open arxiv_main.bbl and copy its entire content

3. In arxiv_main.tex, replace the lines:
   \bibliographystyle{ieeenat_fullname}
   \bibliography{main}
   
   with:
   \begin{thebibliography}{99}
   [paste the content from arxiv_main.bbl here]
   \end{thebibliography}

4. Remove main.bib from your submission zip

5. Create a zip file with:
   - arxiv_main.tex
   - cvpr.sty
   - ieeenat_fullname.bst (optional, only if still using bibtex)
   - All .pdf and .png figures
   
6. Upload to arXiv

Note: arXiv does NOT accept .bib files. You must include the compiled .bbl content directly in your .tex file.

